Univalent Polynomials and Hubbard Trees

We study rational functions $f$ of degree $d+1$ such that $f$ is univalent in the exterior unit disc, and the image of the unit circle under $f$ has the maximal number of cusps ($d+1$) and double points $(d-2)$. We introduce a bi-angled tree associated to any such $f$. It is proven that any bi-angled tree is realizable by such an $f$, and moreover, $f$ is essentially uniquely determined by its associated bi-angled tree. This combinatorial classification is used to show that such $f$ are in natural 1:1 correspondence with anti-holomorphic polynomials of degree $d$ with $d-1$ distinct, fixed critical points (classified by their Hubbard trees).

==> astroid.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'astroid.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1289.76282796bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5037594)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{astroid.pdf}}%
    \put(0.26259205,0.39455466){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2}{$z\mapsto z+\frac{1}{3z^3}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{astroid.pdf}}%
    \put(0.05062392,0.45094083){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2.5}{$\hat{\mathbb{C}}\setminus\overline{\mathbb{D}}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{astroid.pdf}}%
    \put(0.49631551,0.25871138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2.5}{$\psi$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{astroid.pdf}}%
    \put(0.724821,0.2320721){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2.5}{$\hat{\mathbb{C}}\setminus\overline{\mathbb{D}}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{astroid.pdf}}%
    \put(0.83700566,0.29171046){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2.5}{$f_t$}}}}%
    \put(0.49483033,0.05758361){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2}{$L_t$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{astroid.pdf}}%
    \put(0.63257536,0.3909169){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2.5}{$\phi$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{astroid.pdf}}%
    \put(0.47530721,0.45044068){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2.5}{$\Omega$}}}}%
  \end{picture}%
\endgroup%


==> extremal_points.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'extremal_points.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3337.94302873bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35084054)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{extremal_points.pdf}}%
    \put(0.1284969,0.22087176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{7}{$\Omega$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{extremal_points.pdf}}%
    \put(0.6694948,0.22027339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{7}{$\tilde{\Omega}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{extremal_points.pdf}}%
  \end{picture}%
\endgroup%


==> unit_disc.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'unit_disc.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{347.60277215bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81633737)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{unit_disc.pdf}}%
    \put(0.90749237,0.4942743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2}{$\xi_1$}}}}%
    \put(0.82915124,0.64769615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2}{$\xi_2$}}}}%
    \put(0.88668818,0.29096704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2}{$\xi_{d+1}$}}}}%
    \put(0.77285368,0.54426921){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2}{$I_1$}}}}%
    \put(0.67468036,0.66051139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2}{$I_2$}}}}%
    \put(0.76534908,0.3745556){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2}{$I_{d+1}$}}}}%
  \end{picture}%
\endgroup%

